Enhanced Convolutional Neural Tangent Kernels

Recent research shows that for training with $\ell_2$ loss, convolutional neural networks (CNNs) whose width (number of channels in convolutional layers) goes to infinity correspond to regression with respect to the CNN Gaussian Process kernel (CNN-GP) if only the last layer is trained, and correspond to regression with respect to the Convolutional Neural Tangent Kernel (CNTK) if all layers are trained. An exact algorithm to compute CNTK (Arora et al., 2019) yielded the finding that classification accuracy of CNTK on CIFAR-10 is within 6-7% of that of that of the corresponding CNN architecture (best figure being around 78%) which is interesting performance for a fixed kernel. Here we show how to significantly enhance the performance of these kernels using two ideas. (1) Modifying the kernel using a new operation called Local Average Pooling (LAP) which preserves efficient computability of the kernel and inherits the spirit of standard data augmentation using pixel shifts. Earlier papers were unable to incorporate naive data augmentation because of the quadratic training cost of kernel regression. This idea is inspired by Global Average Pooling (GAP), which we show for CNN-GP and CNTK is equivalent to full translation data augmentation. (2) Representing the input image using a pre-processing technique proposed by Coates et al. (2011), which uses a single convolutional layer composed of random image patches. On CIFAR-10, the resulting kernel, CNN-GP with LAP and horizontal flip data augmentation, achieves 89% accuracy, matching the performance of AlexNet (Krizhevsky et al., 2012). Note that this is the best such result we know of for a classifier that is not a trained neural network. Similar improvements are obtained for Fashion-MNIST.

==> main1.dat <==
0    90.9629982 0.14203046715661502
1    91.6249978 0.11869599487845725
2    92.11166423333333 0.009392511205685846
3    92.36833113333334 0.09497490031039153
4    92.67033056666666 0.19026674714001685
5    92.7663313 0.09846213508108964
6    92.86966376666665 0.08089625921867692
7    92.81899766666668 0.0856779302585911
8    92.810997 0.049886614775311304
9    92.84366453333332 0.050446347740036875
10   92.67233093333334 0.07464185481280564
11   92.73399776666668 0.1420984316124186
12   92.50333123333333 0.1295699377011627
13   92.5223312 0.09398335053533399
14   92.42799839999999 0.09459719305232973
15   92.27166346666668 0.09338155897114721
15.5 92.3076643 0.12209915551627504


==> main2.dat <==
0    91.13000 0.14352
1    91.77666 0.10873
2    92.31333 0.07039
3    92.59666 0.11146
4    92.92000 0.14306
5    93.08333 0.14384
6    93.18333 0.17250
7    93.09000 0.16310
8    93.21666 0.07409
9    93.16666 0.08219
10   93.09666 0.11146
11   93.07333 0.09177
12   92.81333 0.11842
13   92.86333 0.08654
14   92.83000 0.08286
15   92.63333 0.08340
15.5 92.61667 0.10274


==> main3.dat <==
0       89.65100        0.22991
1       90.79933        0.16301
2       91.09233        0.05199
3       91.43733        0.08145
4       91.56566        0.13781
5      91.84333        0.06851
6      91.78300        0.07296
7      91.89866        0.16459
8      91.95033        0.02783
9      92.10600        0.12070
10      91.92733        0.22973
11      91.66466        0.04778
12      91.60000        0.04271
13      91.42733        0.03968
14      91.33766        0.02073
15      91.22066        0.07564
15.5      91.23333        0.04259


==> main4.dat <==
0          89.77333        0.27536
1          90.94666        0.14817
2          91.30000        0.07118
3          91.67666        0.07760
4          91.82333        0.17327
5         92.07333        0.11898
6         92.20000        0.21119
7         92.23000        0.13141
8         92.39000        0.09274
9         92.43333        0.15923
10        92.40000        0.16573
11        92.02000        0.03742
12        92.03333        0.04028
13        91.90000        0.04967
14        91.73000        0.08286
15        91.73000        0.10985
15.5      91.67666        0.04110

